Cache Telepathy: Leveraging Shared Resource Attacks to Learn DNN Architectures

Deep Neural Networks (DNNs) are fast becoming ubiquitous for their ability to attain good accuracy in various machine learning tasks. A DNN's architecture (i.e., its hyper-parameters) broadly determines the DNN's accuracy and performance, and is often confidential. Attacking a DNN in the cloud to obtain its architecture can potentially provide major commercial value. Further, attaining a DNN's architecture facilitates other, existing DNN attacks. This paper presents Cache Telepathy: a fast and accurate mechanism to steal a DNN's architecture using the cache side channel. Our attack is based on the insight that DNN inference relies heavily on tiled GEMM (Generalized Matrix Multiply), and that DNN architecture parameters determine the number of GEMM calls and the dimensions of the matrices used in the GEMM functions. Such information can be leaked through the cache side channel. This paper uses Prime+Probe and Flush+Reload to attack VGG and ResNet DNNs running OpenBLAS and Intel MKL libraries. Our attack is effective in helping obtain the architectures by very substantially reducing the search space of target DNN architectures. For example, for VGG using OpenBLAS, it reduces the search space from more than $10^{35}$ architectures to just 16.

==> contributions.txt <==
1. We provide the first in-depth security analysis and attack on the GEMM function, one of the most popular libraries in high-performance computing. Given the pervasiveness of GEMM, our paper urgently calls for efficient solutions with good performance and security tradeoffs.

2. We are the first to point out how other DNN privacy attacks rely on knowing DNN architecture (hyper-parameters).

3. We design and evaluate the first end-to-end attack to deduce DNN architecture (hyper-parameters), using our attack on GEMM as a sub-routine.
